Search for s-channel single top-quark production in proton-proton collisions at $\sqrt{s}$=8 TeV with the ATLAS detector

This Letter presents a search at the LHC for s-channel single top-quark production in proton-proton collisions at a centre-of-mass energy of 8 TeV. The analyzed data set was recorded by the ATLAS detector and corresponds to an integrated luminosity of 20.3 fb$^{-1}$. Selected events contain one charged lepton, large missing transverse momentum and exactly two b-tagged jets. A multivariate event classifier based on boosted decision trees is developed to discriminate s-channel single top-quark events from the main background contributions. The signal extraction is based on a binned maximum-likelihood fit of the output classifier distribution. The analysis leads to an upper limit on the s-channel single top-quark production cross-section of 14.6 pb at the 95% confidence level. The fit gives a cross-section of $\sigma_s$=5.0$\pm$4.3 pb, consistent with the Standard Model expectation.

==> Metadata.txt <==
Title: Search for s-channel single top-quark production in proton-proton
collisions at $\sqrt{s}$=8 TeV with the ATLAS detector

Authors: The ATLAS Collaboration

Abstract: This Letter presents a search at the LHC for s-channel single top-quark
production in proton-proton collisions at a centre-of-mass energy of 8 TeV. The analyzed
data set was recorded by the ATLAS detector and corresponds to an integrated luminosity
of 20.3 fb$^{-1}$. Selected events contain one charged lepton, large missing transverse momentum
and exactly two b-tagged jets. A multivariate event classifier based on boosted decision
trees is developed to discriminate s-channel single top-quark events from the main
background contributions. The signal extraction is based on a binned maximum-likelihood
fit of the output classifier distribution. The analysis leads to an upper limit on the
s-channel single top-quark production cross-section of 14.6 pb at the 95% confidence level.
The fit gives a cross-section of $\sigma_s$=5.0$\pm$4.3 pb, consistent with the Standard
Model expectation.

Comments: 10 pages plus author list plus cover page (26 pages total), 3 figures, 2 tables, submitted to 
Phys. Lett. B. All figures including auxiliary figures are available at 
https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2014-03/

CERN Preprint ID: CERN-PH-EP-2014-224

